Coincidence Measurement of the Nonmesonic Weak Decay of ^{12}_{Lambda}C

We have measured the angular correlation of the pair nucleons np and nn emitted from the nonmesonic weak decay (NMWD) of ^{12}_{Lambda}C produced via the (pi^+,K^+) reaction in coincidence measurement. The Lambda p -> np and Lambda n -> nn modes were clearly identified by measuring the back-to-back correlation of the emitted nucleon pairs which is the characteristic of two-body kinematics. From the measured nucleon pair numbers N_{nn} and N_{np}, the ratio Gamma_n/Gamma_p of the partial decay widths Gamma_n(Lambda n -> nn) and Gamma_p(Lambda p -> np) of ^{12}_{Lambda}C was extracted to be 0.51+-0.13(stat) +- 0.05(syst); this result is almost free from the ambiguity due to the nuclear final state interaction and 3-body decay process, which were inherent in the previous results. The obtained Gamma_n/Gamma_p ratio of ^{12}_{Lambda}C (p-shell) is close to that of ^5_{Lambda}He (s-shell). The results are consistent with those of recent theoretical calculations.

==> log.dat <==
480,498d479
< 
< %\begin{center}
< % \makeatletter
< % \def\@captype{figure}
< % \makeatother
< %\vspace{-15mm}
< % \epsfig{file=./fig/e508.pair.eps,width=10.0cm}
< % \caption{The distributions of $np$ and $nn$ pairs are shown in the left
< %and right figures, respectively. Top figures are the raw opening angle
< %distribution, while middle ones are the angular correlations for the
< %normalized pair numbers per NMWD for full solid angle and unit efficiency.
< %The bottom ones are the pair yields in the energy sum of the two nucleons
< %from the $\textit{bb}$ events indicated as the arrowed region,
< %cos$\theta < -0.7$. Totals of 43 and 116 events were observed for
< %$nn$ and $np$ pairs in the $\textit{bb}$ region, respectively. 
< %The energy threshold was 30 MeV for both protons and neutrons.} 
< % \label{fig:raw}
< %\end{center}
< 
509c490
< The solid line of bottom ones are the pair yields in the energy sum of the two nucleons
---
> The bottom ones are the pair yields in the energy sum of the two nucleons
512,514c493
< $nn$ and $np$ pairs in the $\textit{bb}$ region, respectively.
< Dashed lines in the bottom figures (e) and (f) indicate the energy sum spectra 
< of the pair events in the non-\bb region. 
---
> $nn$ and $np$ pairs in the $\textit{bb}$ region, respectively. 
518,522d496
< 
< 
< 
< 
< 
570c544
< We consider the distribution event extended even in \bb region.
---
> We consider the uniform distribution event extended even in \bb region.
585,587c559,560
< simply integrated over the corresponding angular regions.
< The pair numbers after the subtraction of the uniform background in the 
< $\textit{bb}$ region are also listed. Errors are statistical.}
---
> simply integrated over the corresponding angular regions. Errors are 
> statistical.}
591c564
<  Angular region & $Y_{np}$ &    $N_{np}$     &$Y_{nn}$ &     $N_{nn}$   &       $Y_{pp}$                             &    $N_{pp}$     \\ \hline
---
>                     & $Y_{np}$ &    $N_{np}$     &$Y_{nn}$ &     $N_{nn}$   &       $Y_{pp}$                             &    $N_{pp}$     \\ \hline
628,630c601
< %We observe a similar energy-sum spectrum in $nn$ pairs;
< We observe a similar or even more energy degraded energy-sum spectrum 
< in $nn$ pairs;
---
> We observe a similar energy-sum spectrum in $nn$ pairs;
633,634d603
< 
< 
821c790
< are excluded and FSI effects have been corrected using the simultaneously
---
> are excluded and FSI effects have been self-corrected with the simultaneously

